Probing spectral properties of radio-quiet quasars searched for optical microvariability-II

In the context of AGN unification scheme rapid variability properties play an important role in understanding any intrinsic differences between sources in different classes. In this respect any clue based on spectral properties will be very useful toward understanding the mechanisms responsible for the origin of rapid small scale optical variations, or microvariability. Here we have added spectra of 46 radio-quiet quasars (RQQSOs) and Seyfert 1 galaxies to those of our previous sample of 37 such objects, all of which had been previously searched for microvariability. We took new optical spectra of 33 objects and obtained 13 others from the literature. Their \hbeta and \mgii emission lines were carefully fit to determine line widths (FWHM) as well as equivalent widths (EW) due to the broad emission line components. The line widths were used to estimate black hole masses and Eddington ratios, $\ell$. Both EW and FWHM are anticorrelated with $\ell$. Nearly all trends were in agreement with our previous work, although the tendency for sources exhibiting microvariability to be of lower luminosity was not confirmed. Most importantly, this whole sample of EW distributions provides no evidence for the hypothesis that a weak jet component in the radio quiet AGNs is responsible for their microvariability.

==> readme.txt <==
ms_rqqso.tex                                        #laTex file 
fig08.ps                                            #post-script figures 
fig07.ps					    #post-script figures 
fig05.ps					    #post-script figures 
fig04.ps					    #post-script figures 
hbeta_mgii_frac.ps				    #post-script figures 
J153638.3p543333.ps				    #post-script figures 
J141348.3p440014.ps				    #post-script figures 
J125948.8p342323_J125048p395139_mgii.ps		    #post-script figures 
feiifrac.ps					    #post-script figures 
ms_rqqso.ps					    #post-script figures 
ms_rqqso.log					    #post-script figures 
ms_rqqso.dvi					    #post-script figures
ms_rqqso.aux					    #post-script figures
ms_RaviARIES.pdf				    #post-script figures
mn2e.cls					    #MNRAS style file
readme.txt                                          #this file











 
 
 
 
 
 
 
 

